Phat ELVIS: The inevitable effect of the Milky Way's disk on its dark matter subhaloes

We introduce an extension of the ELVIS project to account for the effects of the Milky Way galaxy on its subhalo population. Our simulation suite, Phat ELVIS, consists of twelve high-resolution cosmological dark matter-only (DMO) zoom simulations of Milky Way-size $\Lambda$CDM~ haloes ($M_{\rm v} = 0.7-2 \times 10^{12} \,\mathrm{M}_\odot$) along with twelve re-runs with embedded galaxy potentials grown to match the observed Milky Way disk and bulge today. The central galaxy potential destroys subhalos on orbits with small pericenters in every halo, regardless of the ratio of galaxy mass to halo mass. This has several important implications. 1) Most of the $\mathtt{Disk}$ runs have no subhaloes larger than $V_{\rm max} = 4.5$ km s$^{-1}$ within $20$ kpc and a significant lack of substructure going back $\sim 8$ Gyr, suggesting that local stream-heating signals from dark substructure will be rare. 2) The pericenter distributions of Milky Way satellites derived from $\mathit{Gaia}$ data are remarkably similar to the pericenter distributions of subhaloes in the $\mathtt{Disk}$ runs, while the DMO runs drastically over-predict galaxies with pericenters smaller than 20 kpc. 3) The enhanced destruction produces a tension opposite to that of the classic `missing satellites' problem: in order to account for ultra-faint galaxies known within $30$ kpc of the Galaxy, we must populate haloes with $V_\mathrm{peak} \simeq 7$ km s$^{-1}$ ($M \simeq 3 \times 10^{7} \,\mathrm{M}_\odot$ at infall), well below the atomic cooling limit of $V_\mathrm{peak} \simeq 16$ km s$^{-1}$ ($M \simeq 5 \times 10^{8} \,\mathrm{M}_\odot$ at infall). 4) If such tiny haloes do host ultra-faint dwarfs, this implies the existence of $\sim 1000$ satellite galaxies within 300 kpc of the Milky Way.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
